Auto-Encoding Total Correlation Explanation

Advances in unsupervised learning enable reconstruction and generation of samples from complex distributions, but this success is marred by the inscrutability of the representations learned. We propose an information-theoretic approach to characterizing disentanglement and dependence in representation learning using multivariate mutual information, also called total correlation. The principle of total Cor-relation Ex-planation (CorEx) has motivated successful unsupervised learning applications across a variety of domains, but under some restrictive assumptions. Here we relax those restrictions by introducing a flexible variational lower bound to CorEx. Surprisingly, we find that this lower bound is equivalent to the one in variational autoencoders (VAE) under certain conditions. This information-theoretic view of VAE deepens our understanding of hierarchical VAE and motivates a new algorithm, AnchorVAE, that makes latent codes more interpretable through information maximization and enables generation of richer and more realistic samples.

==> figs/mnist_I_x_zi.txt <==
-0.000322229582506
0.0223224202856
2.55819829511
-0.0131077967139
0.0192692577835
-0.00355510064514
-0.0309694582272
-0.000815788758419
-0.0086698535675
0.00468097243319
0.0293588560625
0.0438975722191
1.45222575307
0.032700042252
1.42877105587
-0.022403523813
0.0160436317088
0.0241215487519
-0.0309231025644
0.00651912433685
0.012894208031
0.009098753056
-0.0269954556104
1.69462694704
2.2489270965
0.0502277493347
0.0171673605013
0.0104464271754
0.0511818504208
0.0231228711844
-0.0224718716567
0.0238776261413
-0.0025528391324
-0.0118505729119
0.0139337227402
1.87359347493
0.0358003240462
0.0343408166992
-0.0424989734872
2.0821281524
2.18079378493
-0.00589440661065
-0.0157062053769
0.00498770125115
0.00273140791689
1.5517694387
-0.028781966663
-0.00382182392211
1.42583313327
2.65431428899
0.00436773810574
1.57392199716
0.0499654109795
1.12284097601
0.000884218049685
0.0016615356821
0.00692084389573
-0.024097667924
0.0549583621746
0.0557818526044
-0.0259491163741
-0.00237503726408
-0.0581259509558
-0.0225057614034


==> figs/test/celeba_I_x_zi.txt <==
0.00449990439536
0.00737455364264
0.0161695035525
0.00912971831556
0.00202002879568
0.00824046823552
-0.0009518411202
-0.00242252688404
0.0126061198323
0.00390405880709
0.0239794216189
0.0125251644045
0.000831576648505
0.0148509484153
-0.0021366437364
0.0198000171287
-0.0195995980423
0.0158441203448
0.0106484736292
0.00140814587833
0.00717558557678
0.0177995261398
0.0175298395445
0.0183817580409
0.00238310955679
0.0291961616431
0.0186989444216
0.0178346174828
0.00871946167345
-0.00750684783067
0.000577163709389
0.771010639758
-0.00220298199084
0.646303106901
0.0199163246561
1.15317650537
0.0161804134426
-0.0084416501815
0.0126903446734
-0.00236569296304
-0.0270387810992
-0.00664426755307
-0.00268314967067
0.0061367012246
0.0338705222242
0.00645818166512
-0.0060273210543
0.0183477787579
0.00551554253462
-0.0237182250098
-0.0129341078093
0.0213637152492
-0.00438363188772
0.0119167791476
0.0041650594617
0.0102603162818
0.00294612726806
0.0110233520554
0.0115196955017
0.00772707767574
-0.00420115020433
0.00635773500408
0.0160166990371
0.00212441398392
0.0182404764958
0.00223986783882
0.0250332869989
-0.00833719352029
0.00302986155556
0.00649608626947
0.0183731005312
-0.00719924144976
0.0094324411334
-0.0126352117537
-0.00121754331259
0.0133127139573
0.000317640277
-0.0064191431478
0.012351361607
0.00907393768017
0.00222390960405
-0.00135375528072
0.0155718113324
-0.00227429286334
0.0133290785499
0.0139664105774
0.0209106698696
-0.000879206842277
-0.0112733041876
0.0270372280373
0.0110088122843
0.00539619787567
-0.00171634575532
0.00244631341862
-0.000248008188167
-0.00545329682946
0.011650784205
-0.0150857802384
0.022549896701
0.0109740867273
0.00355609189818
-0.00163855167622
0.00660995172924
-0.00514973946453
0.0056657591525
0.0215014653525
0.0106337596691
0.00660211048007
-0.00168450613161
0.0417646496308
0.0160224154155
0.014100182683
0.0290542801627
0.0210369940511
0.0100635687252
-0.013491222533
0.0152754307695
-0.0107755579384
-0.0124822274612
-0.00999533387062
-0.0244337871089
-0.0232442844301
0.0134608258205
0.00711670715965
0.0222706865394
0.00360851983788
-0.00156434827721
0.0030675230291
0.00395153914405
0.0193090006775
3.13456598089
-0.00354564791982
0.0053733741014
-0.0214474698334
-0.00757158100971
0.00612350042673
0.0012066426774
-0.00778392818492
-0.000276545245246
-0.011047907812
-0.000626879195497
0.0106023079063
0.0370841935703
-0.0211884471674
-0.0152203317334
0.00339667367858
0.00936092852684
0.0102660672539
0.030612744855
0.0138273481396
-0.00145252616402
0.0121435105566
-0.00135216861094
0.00599082219957
0.00872678456342
-0.0107821813105
0.00501576052792
-0.00442492460922
0.00290444470186
-0.01025310524
0.00196121998681
0.0115531054877
-0.0259329043664
0.996569567629
0.00923663372428
0.0108174796651
-0.00177504767919
-0.0226952390434
0.00674642606246
-0.0251094684475
0.868503292036
-0.00733193808304
0.00324806305008
0.0139753092126
0.0147707652542
-0.0011542212624
0.00374282792625
0.0341485147446
-0.0117179216517
0.00819922264411
-0.00757009554071
0.00260446121418
0.0213664755459
-0.00304074953913
-0.0128492770413
0.0179127065653
0.00899658388547
0.0122950724178
-0.00496706531112
0.018151009156
-0.0254042838555
-0.0100912997368
-0.024798575318
0.01252558332
0.013604297663
0.0131281316207
0.00338088333404
0.0157824826635
0.00336764740966
-0.00672873014072
0.00581226059463
-0.00161796394709
-0.0186300720547
-0.00411777655353
0.0107231795582
0.00300116624466
0.00521991557295
0.00906145244549
-0.0143905693426
-0.00699083277799
0.00131575607983
-0.00821427938735
-0.00692839143629
0.021086241793
-0.00151944922443
0.00910042135339
-0.00289464432597
0.00814240374846
-0.00252232160768
0.0017163579956
0.00105323369196
0.0191742575349
-0.000653613777226
0.0116945403714
0.00684645695275
0.00395745704988
0.0175602400429
0.0248001155424
0.00458217411288
0.0202980309905
0.00258681595978
0.016799570934
0.0187411219692
-0.00251006373838
0.0241220457961
-0.0070989098987
0.00964695785158
-0.0119607858336
0.0067946623184
0.0131245015302
0.00857616422449
-0.00325902412056
0.00475770036311
0.0105390787956
0.011674958092
-0.00586651854367
0.0030861789228
-0.00559003536274
-0.00170606411962
-0.000940350822548
-0.00292428324534
-0.00768261045453
0.0043535969038
-0.0149198882447
-0.0231626732807
0.0201880715414
0.00033950406927
-5.04572887898e-05
0.00130150585894
-0.00869561660611
0.0324087185247
-0.0124680959031
0.0230739055178
0.0199574466194
-0.030004484206
0.0290245041371
0.0120459347706
0.00451112963157
0.0151976123279
-0.0118159553106
0.0117934273288
-0.0124345140188
-0.033834123549
0.0109703254253
0.00954167727727
-0.00683849160353
-0.0153659524186
0.0398386220893
0.0113975344672
0.0120207037519
0.00901778934295
0.0325029458716
0.00267696408651
-0.000339212642392
0.045133423768
-0.00483820965684
0.00847853448773
0.00256780376049
-0.00809039591778
0.0120844913414
-0.00807208399698
-0.0247506372636
0.00592009039934
0.0254919177196
-0.00405035368195
0.870698407886
0.00580513215261
0.00855047911528
0.0030498049074
-0.0085553952976
0.00226097444674
0.00319829501609
-0.00343317720624
0.0252624838424
0.0137452109491
0.0228545154437
0.0218058647513
0.0162245223956
0.0156308143611
-0.0131017336415
0.00384511067702
0.000332294152526
0.0178686506413
0.0193194039611
-0.0102913191079
0.0121124041151
0.0235975292569
0.0133942245517
0.00927164357113
0.00778017390709
0.0129092753527
-0.00423642273133
0.0261662585544
-0.00582289278266
0.00572791228266
0.000101269016526
0.571940929427
0.0308640530729
0.0128134409874
0.00535403646944
0.036582669214
0.0154935364115
0.00189820766127
0.00146572544239
0.00588948783148
-0.0238779706352
0.00926302789025
0.0159284128757
0.00931658971679
-0.0103482535888
0.00416149668347
0.00410828155047
0.0240743287515
0.0102221862706
0.0166260710315
-0.024388717649
0.0215831067248
0.0199311738758
-0.0220269971978
0.020018934795
-0.00995481530655
0.0188124913767
0.0468072121471
-0.00755076229552
-0.00400331819919
-0.014551330074
0.00394889953445
-0.0133920937043
-0.000467158498186
-0.00992220933916
0.0237785561271
0.0130539365047
0.0112459222218
0.0341067412526
0.00807230867036
-0.00779301659717
0.00497859342104
-0.0171941181106
0.00289397421455
-0.0087686895441
0.0159113057563
1.22196159133
-0.0164400360652
0.00144051771752
-0.00550776489476
0.00547155726986
0.0199911306197
-0.0110955547531
0.00597664741991
0.00871397632102
-0.0222484622428
-0.0251336131243
0.0119188148639
0.00294863859014
0.00627006900089
-0.0059769430944
-0.000844856064516
0.0299520806924
0.00836901537761
-0.000921413507363
0.00850181400578
0.00314942957514
-0.00964853387479
0.0107645256095
0.0188512498389
-0.00290583818391
0.034105304151
0.0112711489947
-0.00743505495872
-0.0109101582855
0.00925581638452
0.810515128329
0.0141751663038
-0.00633190719661
0.0155319711863
0.0128499870106
-0.0118938048112
0.00960609906846
0.00113880470546
-0.0117426147788
0.0139360906764
-0.0126767044702
-0.0340407537868
-0.00423338149438
0.023110606288
0.0134433240279
-0.0125559195841
0.00347747357305
0.0227814999928
0.00652204082386
0.014156289197
0.00915239950072
0.693970314209
-0.0116407937737
0.0118442472025
-0.0196445118881
0.0100248869314
-0.00213038020394
0.0291161265229
0.0111861579285
0.0204879354865
0.0140342181425
1.14140670025
-0.00459629823191
0.00482719134817
0.0156828110896
-0.00476766592489
0.0236848288841
-0.0414200246015
-0.0118137159538
0.0144296926574
-0.00678831510055
0.0121735621683
0.0126434875596
0.00830045779127
0.0221305951243
-0.00419682643864
-0.0215968952155
-0.0144376721137
0.0192515722629
-0.0117819408598
0.00168443563833
-0.000528096268201
0.00381755627037
-0.00735195099468
0.00901573827647
-0.00921204750586
-0.0141172975419
0.00615363346538
0.00536425848389
0.0103601000542
-0.0218100222916
-0.0176438858895
0.00294375444623
0.0226856985683
0.00670673901256
0.00128934108321
0.0224387150761
0.0174042036501
-0.00746877301146
0.00601245075386
-0.00651403958668
-0.0151059725142
0.017351703445
0.0117344405716
0.00183861051826
0.00758595190305
-0.0027353007215
0.0096352514682
-0.0209456626788
0.00920313216432
-0.00315684498256
0.0116260712841
-0.00158034832674
0.0159166943509
0.00646430848553
-0.0096206473203
-0.0199262999286
0.00756821767993
-0.0151185389344
-0.0215503367926
0.00339967266278
0.011662724409
0.0161706797825
0.000502168017855
0.0071586459612
0.0194599434237
0.0136109040018
0.0273226429892
0.0191402638083
-0.0179351519305
-0.0163401403096
0.0111955646791
-0.0110026636323
0.00736617144834
0.0151776156542
0.0211266293741
0.00769644788557
-0.000765869933011
0.000614067969488
-0.0173466082007
-0.0136424627482
0.0089364226885
-0.0135795067484
0.0191917678998
0.00868025130558
0.00211864230457
0.00913812885979
0.0050773995229
0.00234618889692
0.00574608412711
-0.00694559891914
-0.016940316706
-0.00458465665464
-0.00562353793373
0.669182502434
0.0109305025101
0.0188736498797
-0.000215857672055
0.0242214256073
-0.00267883014081
0.00143084661438
-0.022804773628
0.0041803183162
0.00557181213362
-0.00487712901627
-0.00932538103931
-0.00582549161795
-4.81115584012e-05
0.00516695514597
0.00558484574475
-0.00623999842525
-0.0184599521761
0.0345250549274
0.0207054430544
0.0134533503139
0.000455551266905
0.0213612859533
0.0138216574305
0.00920986179149
0.0084886852933
-0.00229705587675
0.00257474029151
-0.0155515463318
-0.0235936155625
0.00552466713373
0.00249009510111
-0.0068818708877
-0.010259076255
-0.00648207226936
0.0168034684213
0.00802722953556
0.0192283616021
-0.00344066520649
-0.000440892118916
0.0475576945176
0.00090450782622
-0.0146910918152
0.0191547138954
0.0340517825023
0.0128085021669
-0.000959375646719
-0.0136029766901
0.00314885461381
-0.00179365752398
0.00625867368586
-0.00447499488243
-0.00681617917922
0.0241563306082
-0.00623030531965
-0.00156850135818
0.0098957359647
0.00850064284724
0.00457895701542
0.00167803879901
0.00180282433616
0.0258163440267
0.0194058121039
0.000262784423918
1.10424698186
-0.000497438699811
0.00294359720581
-0.0205370694756
-0.0152401150189
0.0119093995491
-0.0139368895359
0.00858345020254
0.0101717325002
0.00117225062073
-0.033160680234
-0.0109469990421
0.0110796726929
-0.00554589125157
-0.0188248070882
0.00478582077135
0.0144800332093
-0.0118125080191
-0.00476759537316
-0.0154332371384
-0.00541959944538
2.82917322929
0.0154757376136
0.00625261670679
0.0185145931336
0.00553338930473
-0.00307441215633
0.0147528412336
0.0160549236264
-0.00137915441289
0.0062663483985
0.00582270584966
-0.0133575146628
0.0213302631837
0.00337821353675
-0.00510773010961
-0.00449623887021
-0.0113292175329
0.00189633994443
0.0170234905929
-0.0239695062397
0.000710895869674
0.0173614832135
-0.00414619118235
-0.00646540818799
0.00613812012129
-0.000719550850395
0.00816012213798
0.0124700058457
0.0162437415914
-0.00482115150932
0.00315639460498
0.00547489414121
0.00733630566469
-0.000853438081247
0.00705570131852
-0.0181383053146
0.00207591396207
0.0234341834648
0.0256060094881
-0.0126400110332
0.014871941856
0.00494729134014
-0.00301413116505
0.011699751445
0.0145341762798
-0.00157282368689
-0.0331195024538
-0.00127094256437
-0.0112562743184
-0.00863576607092
-0.00735668309087
0.0104577589599
0.0086679032087
-0.00886263150708
-0.00289221725269
-0.00981451992619
-0.00321535989798
-0.00264341564499
0.0122170228436
-0.00580913102049
-0.00134493427248
-0.0146367237754
-0.00519052660548
0.00482841721001
0.0170049364679
0.0108160189154
0.00674518041512
-0.00377906661492
0.0240648404395
-0.00468277890233
0.00243230036245
0.0159305351557
0.0200354985457
0.0127392002429
0.0109853091105
0.0223275939666
0.0148733795328
0.0144774750396
-0.0183673818026
-0.00174877248322
-0.00115553083751
0.00269539661403
-0.0118980980553
0.00958161379063
-0.00211953204742
-0.00199072007354
0.00362811622351
-0.00422499508723
0.0328750417757
-0.00399697544836
0.00783060195009
0.0125865028529
0.00585848636782
0.011110684369
0.0325547968688
-0.0111111066611
0.0157010964328
-0.0124499142238
0.00261798691126
-0.0193661748489
-0.00532653869242
-0.00368875848858
0.00725952582837
-0.00631079695907
0.017825416155
-0.00626785246884
0.0127738281442
0.00992422153186
0.011789217713
0.00436099256271
-0.0262649251435
0.0161951026789
0.00928292053159
-0.00250724456676
-0.00853161336772
0.000458138955276
-0.00116754936221
0.0116899893671
0.0107046241418
0.000963690420162
-0.000557055478578
-0.0236739892415
-0.0103021958349
0.0256219339206
-0.00199065356647
-0.00463573068095
0.00351106603139
-2.51462605005e-05
0.00718400451791
-0.00719229641495
0.00442098993661
0.03113813631
0.00356329200511
-0.0223674151031
0.00889219494954
0.00955258412656
-0.0047152984685
-0.00110844697998
0.42204829775
0.0125821608445
0.0104928029032
0.0211217861608
0.00939598793691
-0.00838096992729
-0.0339466337646
0.00554386568181
-0.00747283965545
-0.00361332886102
0.0238424048647
0.57863391842
-0.00798182161688
0.0280625838733
-0.00924764746746
0.0146359453775
0.0035749565072
0.0166654310472
0.0195103694746
-0.0107395237422
0.0146190128028
-0.017723442915
0.00539457826232
-0.0111132437288
-0.00510309479311
0.0204031719415
0.00919091601924
-0.00131198320863
0.000236262940989
0.00422195925775
0.0388377574812
0.0226698636018
-0.0220969334007
-0.00418218556795
-0.00473899227653
0.0153597461902
-0.0121369657444
0.00303921116759
0.00523454365072
2.09724177621
0.0138555979519
0.0316280933008
-0.00657037124479
0.0345314085502
0.0148634066623
0.0053620754433
0.0282393897573
0.00633817814997
-0.0095672418401
0.0166598777066
0.0131810564533
-0.00475481589404
0.00903208506329
-0.0011535604547
0.00480350187844
0.00680867700954
0.0299224486664
-0.00961474981777
0.0207065821614
0.0088962555274
-0.00439316352523
-0.00254274889367
-0.00243532659168
0.0223681587158
0.0157655202349
0.0156791127968
0.00442841511657
-0.00367340618393
-0.000536978123987
-0.00246301131516
0.00746146308439
-0.0153510675009
-0.00804001264101
0.00446001872858
-0.00100831376667
-0.0246554518497
-0.0133060391872
0.0354704886573
-0.0155760654734
-0.00399146650029
-0.00653953798963
-0.00256727551536
1.77597189262
-0.0148219190883
0.0159025137827
-0.000366467823937
-0.00521722854056
-0.00633319844661
-0.00731806675875
0.0156009619012
0.0117915160768
-0.0276806374264
0.00171148027669
0.0226082245462
0.00178599675179
-0.00480578560085
-0.00626340205168
0.0054742820581
0.00305154611699
-0.0062325248571
-0.00508219741183
-0.00348029101694
0.0137945893079
0.0152127933043
-0.0119895708567
0.00247471022076
0.0108516633676
-0.0126599270227
0.0103514796867
-0.00424293798198
0.00891680642162
0.00991716697923
0.00609970546847
-0.00696792800294
0.0167884324937
0.0111827934165
0.00102609653913
-0.00674697826993
0.00270734490261
0.0168598607899
-0.0169452691246
-0.00993385347951
0.00656020153424
-0.00769298085192
0.00735947624866
-0.00536013545756
0.00653397940186
0.009432551141
0.0036122992834
0.0117529364242
-0.00534407261272
0.0173791706137
0.00495482551718
0.0042505919604
0.0167209498351
-0.0122783812134
0.00438888533844
-0.0051354371011
-0.0100794299646
0.0120345744443
-0.00843948489923
0.0296380085194
-0.00534109769594
-0.00643051225032
0.00872280374098
0.0142993818448
-0.0108759935134
-0.0082335694397
0.0239564829179
0.0134602057153
0.00252592768705
-0.00176947379209
0.00688980533511
0.0185380247021
0.000142694542975
0.0195601088301
-0.00468605270683
0.0119555871027
0.0191065292944
0.000709803659952
-0.0153355039228
0.00144993713081
0.552966680846
0.0251707728985
0.00418039395234
0.00641073698482
0.0230706782953
0.0025422406828
-0.00536511069723
-0.0195824710677
0.0076313115807
0.00417381528662
-0.00412106700734
0.0182014808027
-0.00159715469091
0.00998875697348
0.0108929177532
0.0109226184568
0.00875908856733
0.0131481702952
0.000317947365338
0.0259700806955
0.0191908367184
0.00835927125414
0.00580718062533
-0.00517554633651
0.0252358725484
0.0291926494857
0.0113995311161
-0.0111399023355
0.0129610893233
0.00590193191279
0.00825935589078
0.0124952242636
-0.0228395288707
-0.00454267855101
0.000510224287426
-0.0233785970972
-0.00933193133419
0.00628963420997
-0.0167410800877
0.00688777147597
0.0300676446576
-0.00354406615265
0.012417546031
-0.00220413386667
0.0135424170606
0.00548290471595
-0.00338300894689
-0.0030911592594
0.0290139724322
-0.0160159704291
0.0131682012399
0.00583612009546
0.00259749419463
-0.0236899378244
-0.0044436174282
-0.0121536997218
-0.00188971071525
-0.0163449516405
0.0140558099754
0.010215142077
-0.0005163715149
0.00262789787084
0.0158080383142
0.00274224532688
0.00174658614813
0.0335870274225
-0.00581111336122
-0.0122886392628
0.0117376649545
0.00627992784798
0.00347181084396
-0.000978203996043
0.00793323991706
-0.0139441743356
-0.00291941579317
0.00846123348491
0.00247614351954
0.00403189474722
0.0236011663292
0.0276182961397
0.00694833767059
0.0178314913158
0.00994236064507
-0.00655833879064
0.00247819010033
0.0129884502918
0.00848225337567
0.023738582339
0.00459991680337
0.00622704531521
0.0108435691648
0.0155469464246
-0.0053123191961
0.0045203372125
-0.0206406523287
0.00625878148268
-0.0132706314431
-0.00157142034047
-0.00256488144128
0.0181271661806
0.0102790930409
-0.0171801808358
0.00220623363933
0.0193209047292
0.0064692530031
0.0274772690426
1.06541510792
0.0306093985849
-0.000621434934227
0.00959824351803
1.19587810124
0.00493803924298
-0.00606435171025
0.0305516237569
0.0188234208966
-0.00440577787065
-0.0176483958655
-0.00195550793057
0.00285924273215
-0.0080763761816
-0.00379446343609
-0.0199236830402
-0.00392452722066
-0.0131849176954
0.00744104743017
0.00736210093413
0.0257548617457
0.0419464327835
0.00212554500756
1.69528552314
0.0419808193715
0.00411502390753
0.00979805452765
0.0295917435595
-0.0228093006506
-0.0255195933389
-0.0285437106598
0.00942779647365
-0.00577703311157
0.0145305137717
0.0236429630701
0.0149035199184
0.00497202539136
0.0224625513948
-0.0140481166508
0.0157453052387
0.000632430504343
-0.0216674659729
-0.000699796219776
0.00400058223963
0.0100087345067
0.018663738034
0.0212909927555
0.044986537742
0.00380132923568
0.00173404967643
-0.00959871370109
-0.0161459552543
0.00599602492965
-0.0049675441023
0.0157886708809
0.0191335158697
0.0081232975017
0.000956823549322
-0.00233119826464
0.0213994797732
-0.0197313209737
-0.0186349081986
-0.0176725942224
0.00539554280734
0.0113370985383
-0.00483526683902
0.0020435904991
-0.00281897533154
-0.0123690392394
0.0378524504298
-0.0130910922549
0.0283605894527
-0.0195025357807
0.0118110162336
2.68460360317
0.0141330880478
-0.00553302528425
0.0184344953634
0.0248875255286
-0.0114950206359
-0.0141213932013
-0.0169012966461
0.0152678541729
0.00114908473399
0.0145510896155
0.0273714351729
-0.0137899420884
-0.00125919932853
0.0186139993923
0.00991123737164
0.0117881524139
-0.0138753428283
-0.000620708124583
0.0189176025611
0.00304605726109
0.000558455362657
0.00409322643731
0.00203595096496
0.0284017512575
0.0190968983983
-0.00802882592248
-0.00828835215698
-0.0144863880659
0.0121873676067
-0.00311211813973
1.46743951297
-0.00366165965756
0.0137567933706
0.0102845944725
0.0232795326361
0.00768400385057
-0.0103797946883
-0.00661743617269
0.014986196138
0.0151588445734
-0.0194502565154
-0.0123829739746
0.000359566974285
0.0111948366232
-0.0267970083944
-0.00475481329222
-0.00160125156404
0.00633943160214
-0.0142684708338
0.0135188434924
0.0288015056834
0.00342801114637
-0.00128016948325
0.00337884052793
0.00906845264082
0.00869468223371
0.0278461319632
0.000737618757269
-0.00114663548399
-0.0102717398477
0.000662197632973
-0.0186234766897
0.0178459270362
-0.00668238295788
0.00921915341865
0.0126801330582
-0.00471297718268
0.00882259901792
0.0277768409754
0.0150586577087
0.0036599342785
0.0197208679992
-0.0104272141744
0.0109387355462
0.0111155938371
0.0195536793188
-0.0215140230114
-0.0128571097328
0.0102546616999
-0.00506498367351
0.00639763233898
0.00725841554401
0.011725465097
0.0193487655759
0.00706604445846
0.0143929822674
0.00326877311449
1.34417472997
0.00155293126734
0.00126280507018
1.75113199575
-0.00458349303942
-0.00547387607926
-0.00875720497321
-0.00705429142475
0.0219473150663
-0.0024323758448
0.0132630156725
-0.0173068992252
0.00101049198886
0.0254036868737
0.000125112369114
0.014628935173
-0.00897453454847
0.00106089369949
-0.0231742030036
0.00757848943795
-0.00441630908744
0.00406557457358
0.00166747708341
0.00353557637932
0.00530428294502
0.0289887242944
0.0241228458811
0.0193732615962
-0.00118269539513
0.0208861298532
0.0103452341462
-0.00388281420473
0.00829908381152
-0.004147316423
0.0125157291012
0.0010826187384
0.0116265181521
0.0108649235606
0.0162797245679
0.00202282993738
-0.00328651206916
4.49457128333e-05
0.0160621454365
0.0162808630326
0.0131699261108
-0.0104601363109
0.00834773455022
0.00307761725182
0.0203503326613
0.00557570857081
-0.0125325777662
0.00603023028819
0.00440509323308
0.0140678646111
0.00433555208503
-0.0111090873326
0.0146851161125
-0.017404339385
0.00643129788009
0.0407172260216
0.00301179735159
-0.0110350339233
0.00554004519798
-0.00809842731658
0.00518889835704
0.0133337046239
-0.00494876576181
0.00601049300432
0.0199971786378
-0.00364615081979
0.00808275892035
-0.000357917075555
-0.000437559306272
-0.0131575261669
0.0165434335796
0.00565939894129
0.000466403981045
-0.00822877944796
-0.0249618817415
0.00910082419327
0.0117703646465
0.0162661466272
0.00263102979721
0.0227125434786
0.0226634622456
-0.00643422524007
0.00880799785037
0.0204762232179
0.000770625284709
-0.00141114189341
0.0324096149923
0.0114802370891
-0.001540134333
0.00465332354015
0.015772869306
0.01861600996
0.00183713578913
0.0145170209134
-0.0131332455676
-0.0175600445011
0.00771194614975
0.00140721256774
0.0162604305154
0.0159710512977
0.0110522471272
0.00828508126967
-0.0172996953662
0.010244480895
0.0132977844694
0.0333471103893
0.0421176443884
-0.0030933885823
-0.00229017148099
-0.0209059764469
0.0200744196441
-0.00342521397472
0.0109422938272
0.0124918635861
-0.0137751296081
-0.00318600791335
0.0125989615583
-0.00278105078459
-0.000476435636779
0.0121684354541
0.804365622759
0.0178969067158
0.00310802803536
0.000988284181631
-0.00147040435969
-0.0209192734895
-0.020675186156
0.0027095326759
-0.0104642104507
0.00157608101594
0.01110643641
0.016287220995
0.0168998730086
0.0138480619624
-0.0144196003461
0.0281717404642
0.0250989845483
-0.0296079220327
-0.00838698481477
-0.00187091361523
-0.000326093168622
-0.00736671592619
0.0162484603009
-0.013222066794
0.0253920001712
-0.00222890787297
-0.00232095508476
-0.0145404352455
0.0130591387791
0.0123277477172
0.0039420342425
-0.00636716972872
-0.0132953106937
0.00164670735718
0.0234035723368
0.00834799714622
0.00385508146403
-0.00529252046
0.0121089572312
-0.0100072898642
2.47003880811
-0.0177080151441
0.0263076819508
-0.0135245915174
0.00167765215734
0.00498599242165
0.00786121942103
-0.00505200956643
0.0141439843977
-0.00735047835579
0.00894663122911
-0.00923620899027
0.00356601899134
0.0106047652684
0.0300851295745
-0.00333082132736
0.00128066027362
0.0313690885546
0.00319974228083
0.00826880528515
0.0106487335769
0.0093229391291
-0.00475166943659
-0.000406696154458
0.0016989800647
0.00155716795362
0.000108972629605
0.0251231512226
-0.00090914872711
2.17651117278
-0.00936342259338
-0.00199273155838
-0.00117570385769
0.00845411549777
0.00761503584587
0.00655354709852
0.00537978416195
-0.0133942449161
-0.0151536358082
-0.00899989363685
0.00790102744803
0.0136255648758
-0.0100284612132
-0.00936423141641
-0.0106959194766
0.393715277395
0.0270494200937
1.49542454945
0.01914172784
0.0154742226488
0.00980246070315
-0.00410120608463
1.69172341664
-0.00898379266387
0.0320328091326
0.00734415272923
-0.00723319634936
-0.0173454714657
-0.0126285494411
-0.0236691511532
-0.00235697195082
0.000124940166743
0.0342837914902
0.0253489680969
-0.0117200546349
-0.0167064529365
0.0182380432229
0.0237517866595
-0.0175944578097
-0.00971008502383
0.0074471994024
0.443550730474
0.0185611567689
-0.00741412266905
0.00093127857584
-0.00449274476166
-0.0229484812705
0.00391268183088
0.0256725505653
0.0216152547984
0.00248677440133
0.0152944872858
-0.00497178839817
0.00968334533935
0.0106651440517
0.00636031561813
0.00851523899368
0.0138312914779
-0.00115933044052
0.00887044102206
0.00673745811508
-0.0018481901
-0.0075720907395
-0.00593274315621
-0.00688947499587
0.00578615726377
0.006352173765
0.0130175680639
-0.00192486145006
0.0129281396888
0.0079436050818
-0.0019823635754
0.00170423263545
-0.0239244140292
0.00849341113896
0.040152665469
0.011567717232
0.0171778913281
-0.00784979137021
0.00920206683049
-0.00165933712564
0.00850552308438
0.0147016259411
0.00455770559148
0.0060098991022
0.0218819696242
0.000592310872525
-0.00825802224994
-0.0268891744374
0.00493060968584
0.0105919130176
-0.0154867687268
0.00435644469288
0.0163012273173
-0.00551069545748
0.0144053373369
-0.000176212927476
0.021532652744
-0.00560249451002
0.00603447111581
0.00543203049632
-0.0153440965086
0.0260951978135
-0.00883772565935
-0.0217708475312
0.0181564725352
0.00663598154799
-0.00483109920952
0.0025240789194
-0.00083571985456
0.00720868658131
0.0178229842638
0.00602123915251
0.00998047242588
0.0389367796858
-0.0171870305492
0.0356662500621
0.0105046112914
-0.0172939909172
0.0124461962336
0.0144947213454
-0.000729108213331
0.0214411162201
0.0275001810902
0.0113128586344
0.0155428672151
0.00804757791074
0.00405822989862
-0.00162206523552
-0.00422589787907
0.00819759284954
0.00380705230118
0.00552483606266
0.00949328034738
-0.00834593663799
-0.00690143381038
0.0241666087777
-0.00238123228779
0.021413719248
0.00176377566739
-0.00157233849101
-0.00404668603045
0.01845723243
0.00630064119146
0.00834015083548
0.00366800081412
0.00533340118776
-0.00355126194874
-0.0111167150399
0.0138796649096
0.00541530775868
0.0194796756156
-4.53867521832e-05
-0.0111473464802
-0.0116519563177
0.00162442056366
0.00463498418909
0.0245573685378
-0.00469442604258
0.0212102871388
1.81349664454
-0.00386419659628
-0.000992143576046
-0.0059288983815
0.00258736448039
0.012820715921
-0.0157625126709
-0.00970895539504
-0.0034956116004
0.00418121263301
0.0191618416446
0.0164962241017
-0.0235749692151
0.00896233641795
-0.00256376228884
-0.00611761693233
0.00222033098219
0.0245003557352
0.023461187407
0.0275741770048
-0.00742151903139
0.0088348514005
-0.00368863962041
0.0193075707775
0.017750293364
0.0086911493973
0.0163754919678
0.0182760257899
0.0267718270499
-0.0121775194812
-0.013500189933
-0.0188398998491
0.0121558953257
-0.00262796376717
0.0345937289184
-0.00159004083467
0.0104454517798
0.00179890226168
0.000198342439119
-0.000561460965125
0.0246329085475
0.0236280284023
0.0047948801368
0.0345130575014
0.00266017921762
-0.0180907379992
0.008540734041
-0.00053430853844
-0.00160138684355
0.0115787769394
0.0234595298688
-0.00635592022227
0.00543155500131
-0.00263180212311
0.0105993855066
-0.00617361036848
-0.0107070165282
-0.00855690269334
-0.0156947610376
-0.00391806664416
0.00537249137525
-0.00638987067174
-0.0240786561664
0.0107388137668
-0.0232631851792
-0.00407792960889
0.0103041255561
0.00378717341857
0.0215006681442
0.0223908184734
0.00895643071556
0.00122153352748
0.0269285828242
0.00186073962479
0.00269550012788
-0.0149366405536
0.0116392182018
0.0173601564363
0.0124699209761
-7.11700817533e-05
-0.00636669381269
-0.00593084230577
0.0208899373661
0.00764808415943
0.0171302203027
-0.00872431021055
-0.00205151904243
0.0126101866888
0.0322618956061
-0.0173510805773
0.014611459199
0.00750594466912
0.015937339954
-0.0101412088473
0.0115687786089
-0.00395316450257
0.00734247772673
0.0106321167959
0.010492673785
0.0216926968067
0.00510726590486
0.026820068986
0.0326814830205
-0.0160510668124
0.00579734514774
-0.0101936926128
-0.0141018731184
0.020242130799
-0.00965077053455
-0.0198621140396
-0.00424354436009
0.0200512386725
-0.00122328038194
-0.0140563300391
1.5162039763
-0.000590225568476
0.0107904619353
0.0181721470779
0.0331612866226
0.0227808131317
0.0233722851021
-0.00622466989112
0.0217456428639
0.0263501474921
0.0033261767117
0.00126926850237
-0.00959600311119
0.0259225318181
-0.00244577612794
-0.0309633663761
0.00303820144141
-0.0106950538476
-0.00865838869178
0.0122305722057
0.0101864521136
0.0293499032995
0.00759900376504
-0.00381802429864
0.0184881353353
-0.00739889032582
0.00284121390693
0.818219377215
-0.01078408818
-0.00639899468956
-0.0217804148988
0.0146493212465
0.00832925404911
-0.0123935723944
0.0011866737597
0.00857499215671
-0.0217773045986
-0.00407212414884
2.01594827279
0.0189032050659
-0.00634671977786
1.46943500004
0.0118624426108
0.018880428644
0.0149213618117
0.0138297771742
0.00888960856734
0.00886802451514
-0.00101372034209
-0.00191484870591
0.0292925188975
0.0176653790496
0.0129542274692
-0.0174856281802
0.0230448130163
0.0142706893478
0.0339884920563
0.00792041930433
-0.0238182318078
0.00441223260495
0.00539711918363
0.00676080748004
0.00292536124046
-0.0150865285568
-0.00297666377383
0.000256732390983
-0.0135878879905
0.00108069816017
0.0266741737027
-0.0027823711897
0.0280431939507
-0.0328908210419
0.0118215129042
0.0345710959971
0.00745552759509
0.960368985223
0.0115932871796
-0.00794026844485
0.00178226058186
-0.00155950851264
0.0291453893099
-0.00538594497755
-0.00156531286625
0.0112481929688
0.0145978856963
-0.0160487657519
0.0176175878109
0.00882120325608
0.0234884871867
0.00506321042201
0.0090459635179
-0.00185485919803
-0.00608806873143
-0.00147542336805
-0.00420985821978
0.0406428893706
0.829627356833
-0.00921310363595
-0.0183774541541
0.0227221838801
-0.0108644978057
0.0140258858106
0.0135366904131
0.000851121468442
0.0348464045126
0.0174977135712
-7.91039700996e-05
0.0147656959721
-0.00953500496126
-0.00400325262971
0.0111306339625
0.0227922808754
0.0293384900949
-0.000594062533276
0.0219808201635
-0.0021263147735
0.0168293236363
0.00628773036545
0.020328193463
0.0132844208916
0.00698886473922
-0.00336662381353
0.00240451875116
0.0162124116719
-0.0123829990797
-0.00523633969298
-0.0229228689431
0.00450043312291
0.0140974655178
0.0181922149983
0.033136564425
0.0102834011898
0.00095065128459
0.00575693835239
-0.0179557083237
0.024797680076
0.0104291841307
3.20033485286e-05
0.0112528137034
-0.00588976629708
-0.00826236014524
-0.00559942965632
-0.0017721308639
0.029520096159
0.009538163889
-0.00204220453364
-0.00612883674647
-0.018614024167
0.000336128036199
0.014175746634
-0.012131155352
0.00595471175988
0.0146337851183
0.00735510791564
0.00377124780071
0.00833118677612
-0.000958505155588
-0.00120592868904
-0.0161255103968
-0.010522216094
-0.00608218339155
0.00289978174524
0.00133572711819
0.0180120585609
0.0128648070612
-0.00692449182148
-0.000373957654973
-0.0266472490142
0.00881527870605
0.00659424807724
0.00463245064923
-0.00939974928436
-0.0104599250557
0.0102968507371
0.00779313911797
-0.000689003935424
-0.0183518961857
0.00888739433714
0.0057964912587
0.0060290742997
0.00597562020183
0.00720518098149
-0.0172913335178
-0.00789758584219
-0.0206159475752
-0.0108251315207
0.000795653247947
-0.00679570773529
-0.00367021430545
0.00796800419389
0.0195419853326
0.00371341267611
0.0192660109296
-0.00441939712157
-0.0133506319194
0.0065469239907
0.000376149477809
0.000682686211687
-0.00692521814749
0.0142145153654
0.0205515054295
-0.00873649999927
0.0115298654007
0.00446980844302
-0.00205378142617
0.00908354169308
-0.0021211486798
0.0115808581889
-0.0141170100678
0.00865457884963
0.0253213129914
0.0244538413949
-0.00100295834384
-0.0084172982509
-0.00369750659315
0.0151291384246
0.00457379398252
0.0167584100262
0.0203043273443
0.0104203759989
1.10013781105
0.0101455291786
0.0269694498729
0.0153058569092
-0.00368368956966
0.0106295737384
-0.00322463031605
0.0298863450396
0.0124140447854
0.105484949403
-8.54103890138e-05
0.0242592964452
0.00250887293459
-0.00790198501262
-0.0142676157099
0.0156967039722
-0.0138221093879
-0.0167627734018
0.0195236642773
0.00474761473424
0.029824674978
-0.0036917059711
0.019234719855
-0.0020083626724
0.0130738296185
0.00827924800062
-0.00579682218282
0.00958132577562
0.00524753120027
0.0278528909232
0.0245217524387
0.0066406492286
-0.00657034742552
0.0142733202521
0.00878717172893
0.00373215877092
0.00410456465927
-0.0217472319972
0.00368312229964
0.0204923675929
-0.0201133247637
0.00950643511624
-0.00290221484852
-0.00121841213482
0.00627625862261
-0.012185097074
0.0178907240292
7.75491751641e-05
-0.0113931801919
-0.0103269668339
-0.00669540808922
-0.0285392124083
-0.0120750527491
0.0168616411948
0.00635253429037
0.031644525661
-0.00921916880569
-0.00134007825393
0.00325398259401
0.0210826593983
-0.00644979021059
0.00345881155697
0.0113565041775
0.00850552628134
-0.0149294809441
-0.00777987984183
-0.00883182403896
0.030265889063
0.00608913357129
-0.00740998504862
0.00343484811225
-0.00250000002734
0.00622633667474
-0.00248795436058
0.0162788763963
0.0158758385138
-0.00147083698275
0.0182322798532
0.0101147646101
0.00807267716844
-0.0135037185272
0.037000507552
0.00597611708738
0.0198547701953
-0.0162057273502
0.0185272864749
-0.00010665015071
-0.0025222439099
0.00894889335516
-0.00961598147315
-0.00364145907792
0.0177938982616
-0.0117694106745
-0.003454070507
-0.0198858907719
-0.0201269408755
0.0206457243038
0.00299974841307
2.54547234825
-0.00965701364429
0.00510355919249
-0.00195131261853
0.00772527724034
0.00840040088363
0.0293524427473
-0.00454399482294
0.0172292809479
1.52936415808
0.0271376594411
0.0227600053032
-0.0122382549487
-0.00963745985706
0.00808932609502
0.0297845118172
0.0121024544041
0.000282851984718
0.00559951419186
0.00535909613618
-0.00474202504626
0.0116228558288
-0.00735482343515
0.00958848077341
-0.00704019679415
0.0102392644161
0.0151343981515
-0.00312784954949
0.0246016136446
0.00385924813722
0.0220665245052
-0.0166069647472
0.00624454504596
0.0111596149497
-0.00399378586084
0.00256056706108
-0.0157507023899
0.0201673194061
1.89852219232
0.0297550563177
-0.00648887173318
-0.00790828540964
0.00328757634802
0.00467434072718
-0.0131523764911
0.000137625532611
0.00658768481853
0.0202218527597
0.0150943497199
0.00902451956021
0.0124413301945
0.0232772551187
0.00952815854953
-0.00501533345054
-0.00462493803903
2.66052793989
1.25173866765e-05
0.00562824684143
0.00282231097224
-0.00526185717413
0.00906843209536
-0.00527889014141
-0.00443125038809
0.011185400457
0.0156993211442
0.0122940704678
0.00236400300736
0.0141789865767
-0.00416761085082
0.00866244411859
0.000331402630332
0.0026019604426
-0.00318240864245
-0.0196917446323
-0.012073293452
-0.00900526649232
0.000790872014717
0.00231626989012
-0.0129601700782
0.0177107574099
0.0113602814571
-0.0119101857632
-0.0194632495886
0.0111050779168


==> figs/test/celeba_log_I_x_zi.txt <==
0.126704386903
0.142544636608
0.0466693283662
0.0870224616103
1.5260554036
2.21930168663
2.06795484819
0.208592468291
3.47775683621
0.151230770051
0.109342402423
1.82165685974
0.11807966285
3.64465143136
2.48135313316
0.216797206332
0.0251565709575
0.518879488874
0.115158622651
0.272065959556
0.126930626925
0.283501642973
2.93759827457
0.236547056913
0.23815439519
0.136553337382
1.46161185739
1.82554311346
0.168544168646
0.939302031775
0.155501356571
0.17747942009
0.2185415587
0.233518258738
0.198034731485
0.21844874732
0.132349781277
0.359604222996
0.255580445687
0.335677650735
0.79763722122
1.68093955133
0.0780763303555
0.373179228988
0.136505446227
0.164783291244
1.89191560648
3.09688010926
1.20487746445
0.678917882123
0.165573460548
0.122983064836
3.12045741222
0.587972054727
2.24375188422
0.16098001874
0.16763536599
0.214999092725
0.224794846554
0.803683125582
0.85813253425
0.114682141697
0.112918747045
0.375176962169
0.0858811801571
0.143287612892
0.15697805935
0.0698019118641
2.91746803208
0.766496840903
2.93936630545
0.411207768947
1.76427981285
0.00253290840107
0.0585857507082
0.0768509283914
0.11696682314
2.50619659868
0.314029534789
0.101811259751
0.20956390804
0.108830834885
0.206445742549
0.506378780919
0.74159874287
0.251415494882
0.0805891922554
0.254980155342
1.30635435718
0.179219257292
2.93688434803
0.276908598319
2.06956990167
0.180730184338
0.182956316876
2.22636985914
0.165832774634
0.202987096686
0.331386716095
0.273649605879
0.146513555565
0.101103639255
0.209272662993
0.069458660938
0.390075674807
0.22109468858
0.115941213105
0.191369795664
2.31110653501
0.0822179787988
1.42247223424
1.88510548252
4.0558068005
2.17166320126
0.343797305925
0.134554220077
0.0611821340349
0.259129609328
2.05937222465
0.17571985546
0.121608237315
1.73808707208
3.0641885284
0.208180446518
1.42785241238
0.0406218535028
2.34472775449
1.2955698841
1.79826971186
0.0994793682022
0.784018235984
0.18702052805
4.80961514383
0.143278070809
1.78584896011
1.85917441575
0.0851787934845
0.266905190638
1.85918116545
1.43369050583
2.39797584977
0.238394079186
0.126385444641
0.402949247148
0.11784044397
3.78366127455
0.20838097531
1.65808247465
0.102196733967
0.107363808451
0.191614031947
0.400705654428
0.19275723264
0.157232940469
0.141640344447
0.155843783819
0.462256042646
0.265344468006
0.144593124586
0.312144143718
0.0926017737748
1.74711888381
0.120202559338
0.439551638219
0.0810704263499
0.116125396817
0.150079206263
0.144167507207
0.212782648821
2.01773018726
0.117101179239
0.166659191473
0.219286986073
2.75013876238
0.158802716942
0.141728590482
0.243370671136
3.95913907283
0.0584237051384
1.03736762858
1.17948603632
0.258239162072
0.0596609264086
0.0736052826772
0.121851981604
0.197979432281
0.10154310651
2.42390472655
3.00115251029
0.0775931352773
1.79754822229
0.358227730474
2.65160523123
1.02189821392
0.161046383786
2.58986506723
0.104750594091
0.186504779406
-0.047374034981
0.11754154527
0.441665258608
0.0311650728158
0.272013919087
0.157090057963
2.13522080709
0.0811271490336
0.277690315693
2.12482244336
0.0508097142773
0.136729096537
0.122711426471
0.0738457795216
0.168283159141
0.191425673765
0.15325276496
0.118488700521
1.63708120134
0.0896641033933
2.56604868183
0.202068533429
0.282752503417
3.29698800857
0.146274787244
0.199993719028
0.0232126101319
1.11525307726
3.31079862631
0.271602590859
0.101102360569
0.432398451457
0.0914007284169
0.0229648229646
1.65992485987
0.847348171343
0.713207883057
1.51021268589
0.176181198884
0.88334794618
1.85567546643
0.204928205369
0.188753743707
0.126268704235
0.193065891967
0.216943949617
0.848829842153
0.0381376737648
2.5148932536
0.191006523268
0.104573495958
2.161175673
2.02981748253
-0.00448841982697
0.0554209473682
0.247778108441
1.52876925609
0.157677850811
0.251454194701
0.0563449385126
0.114638385617
2.45391455796
2.37324046819
2.58263109585
0.150075797847
0.205786604729
0.205316689883
0.0923304069659
1.99641336903
0.159635616051
1.99403855966
3.30533616431
0.200982458825
0.19760087103
2.15818594921
1.70683691622
0.163685636912
0.203178103064
0.0758490031431
1.61005117187
2.59816284922
2.04848844837
0.123422326012
0.166475322059
0.317271970405
0.102849303441
1.78040944963
1.6256845574
0.247151185405
1.88125783876
2.0192707182
0.18968986032
0.0314479124713
1.83278986175
0.292119000639
0.050177551652
3.47148517522
0.239455504946
1.90382054196
0.1648140598
0.552380049506
1.71552723937
0.17787770533
0.160795322149
0.121339641044
0.160426923225
0.356059735305
2.03816861444
0.0516722542444
1.81910541796
0.162051813199
0.128562384681
0.165061117119
2.71380697797
0.352400035514
-0.0305154570738
0.103429811054
1.618541831
0.115973105348
0.103210156106
0.200659707498
0.167946471321
0.200406528073
0.0676087404955
0.151768276518
0.53086012146
0.196826491358
1.42540415671
0.363607325816
2.27402696727
0.147288032846
3.51283890486
0.202376223366
0.161020636092
0.0992983223149
2.45890794119
0.106108024904
0.138690099974
0.818748990488
0.214128799935
0.157822442683
0.0750027357138
1.68254318891
1.68447126877
1.77074266303
2.99330260857
0.173892548013
0.0791488247412
0.202922136402
0.0600387879567
0.685288409628
1.4190654217
0.0520389578565
0.343624940985
0.244688110662
0.103172430918
0.182634173168
0.17246814027
0.16096469022
0.212115861676
0.235047863126
0.231259114435
1.81211489904
1.37764729843
0.286850860527
0.343041929937
0.130655343967
0.235542258083
0.191201891175
2.38906293097
2.57744607179
1.7079531989
0.344397677339
0.267264844759
2.99674924363
0.149665241994
0.129920061406
2.44988521074
0.218981304298
3.04203278412
0.185741676711
1.06855389882
0.149054290013
2.43348999521
0.0502775207257
0.0979553505338
2.51204003218
0.153160335665
0.127336209416
0.471197815894
1.69555079189
2.56916728021
0.15631537724
4.20192382696
0.183753903207
0.14234550303
1.47454640768
0.292567915157
1.81151424899
1.1708683796
0.0968453055828
1.86961728508
1.8029974203
0.189165360613
0.367867258631
0.106120106402
0.0789047993181
0.261751328022
0.18195829182
0.0988254362988
0.758996667051
1.48218140936
0.129213733047
0.00695470036372
0.120445885257
0.12279257397
0.108902227939
0.131328964868
0.569099599834
2.79905913668
0.144264403074
0.103494815221
0.147413709394
1.45916620412
0.0975191786508
0.280640957474
0.156392232824
1.07236993222
0.17957259276
0.0987243799935
1.53877866745
0.265181562005
0.106744639656
0.147625281158
1.82173126356
0.12681605966
0.093593094631
0.0448252089109
2.37297300423
0.266121534492
0.14781873656
0.249438456872
1.79084178472
0.216600783299
2.05705268079
0.0355634355144
0.205252221762
1.55064304331
0.077354055788
0.183573585934
1.46376146513
2.47533296045
0.166946157446
0.220942444443
1.26423879362
0.185643916202
0.0479103675688
2.8147455155
3.60295509746
0.0288528994843
0.099374196362
0.181390798617
1.23002463894
0.0914656346124
2.31154222947
1.35866420734
1.23002925843
0.224741618833
0.050157980875
0.161867602063
0.152779139636
1.98122301448
0.120305460503
0.268897809008
0.129539546853
0.168997303674
0.10681774104
0.213257886494
0.114331079871
0.202907766939
1.93788209992
0.143462774852
0.0389278224612
1.5785079696
0.180062139454
0.126274934338
0.149904199602
0.212757324021
0.122516804424
0.154311481367
0.223947663292
0.147946945186
0.160179729794
2.00329058924
0.0614764515553
1.27554230834
0.241961776122
0.185208016601
0.159222204331
0.234643820327
0.0745297625253
-0.0126747941874
1.4760611086
0.197430830072
0.227100406875
2.64680360533
0.18874728466
0.272725123092
0.315599750934
0.0857255311177
1.98935085169
3.62040224977
3.42517347105
2.09380058716
0.294116707098
0.085662544924
4.56106682554
0.214024400597
0.243063143785
0.219846723719
0.121061830169
0.82904663518
2.56966188849
0.177848936899
2.14191398814
0.191465341686
0.180751795154
0.199346281732
0.769689642161
1.71205367408
1.42862990721
0.177678217409
0.137237653648
0.201029950193
2.46298447595
0.0303780287503
0.199517606448
0.209209848559
1.97907195014
0.0810180980921
0.0914545829856
3.7462697943
0.271984487781
1.35038520563
0.0264580032062
1.04542809527
0.158044081777
0.15435229219
0.229494491628
0.140727688076
0.123423432991
0.365399572487
0.632440216483
2.10761434905
0.151150783242
0.214920255146
0.274189662912
0.119354501514
0.235478122318
0.184996718397
0.245051448676
0.0874250241608
0.181253829304
0.25208511904
0.189442789645
0.146714878989
0.171826996055
2.39017593979
0.383869952851
0.147394487139
0.642865446554
1.69090236836
0.129955861794
0.297950908038
0.0996061466002
0.227933133161
0.151578325828
1.03495027769
0.284972591751
0.146765366817
0.131553406808
0.106214543374
2.36624093165
0.126376770464
0.118824365625
0.3289440453
0.163792137871
1.02159925447
0.0862751106359
0.165450042687
0.206089519188
1.00324063615
0.211271330064
0.108510192607
0.776717895775
0.0515302703514
2.31542627871
0.255050152763
0.177146437646
3.695055153
0.913458949243
0.191795401051
2.63794337384
0.297807483975
2.88827098786
0.163475058486
1.75016313367
0.220688458048
0.0685916263533
1.63420724751
1.61982423873
0.0962761139032
0.142961406434
0.207858976286
0.198357912372
0.199398150646
1.99459165379
0.300674343285
2.01480664838
0.141850957614
0.209763561611
0.382878443411
0.166979392684
1.57678988194
2.09158025721
1.42188127489
0.173919082298
1.49928452232
0.149682274656
1.09452065164
2.54352647621
0.340512214895
3.28766760326
0.171437072351
0.124985808645
0.111504387029
1.87741877845
0.156501905678
0.110387872616
0.100456808676
0.123321579037
0.130265953593
0.401583084703
1.84111256473
0.168728544069
0.141401034806
0.0921468033705
0.258713972065
0.252304734196
0.15438696015
0.237649676115
1.69929699756
0.183095927961
0.0835481577826
2.19746147178
0.171012057833
1.56506384651
0.125253285594
2.14706910754
0.122751828327
2.14013661488
0.133673380322
2.71651708965
0.392522878841
2.02978677095
0.0924818342083
3.05431523885
1.78835271162
0.145538579145
0.216607505434
0.0627099268098
1.07490034504
0.170677896783
0.189275826298
0.228723568336
2.36137334085
0.231459820644
0.171297267332
0.203271933651
0.0817139570979
0.221651022822
0.148972181423
0.728009402972
0.610225959946
0.113079210668
0.110576764806
0.362335694759
0.302387838881
0.14286078278
0.116043862245
0.218557597884
0.0804426253245
0.168318074567
0.198026520076
0.173693453579
0.127913973933
0.368034244256
1.79319183247
0.494554548565
0.217948281677
0.166813647962
0.722559492395
0.223011700007
0.128053228547
0.126781676193
1.48487463236
0.132035708784
0.172505849383
0.183952387036
0.222973987372
2.89998861769
2.16958996858
1.61492576489
2.24816723521
0.765382597916
0.202669114467
2.66637235098
0.2136145409
0.139867558962
0.381873682932
2.01961249346
0.0914004547734
1.98364467034
0.220626715828
0.142741062588
0.0594649626544
0.243097894082
3.31170932725
2.40658445802
0.111321253452
2.24243811549
0.109526364282
0.193709498013
0.110836345027
0.3485246105
0.134669290586
0.173192587228
1.07814960427
0.162611615338
2.04075503337
1.62066386222
0.301439119126
0.440073552736
0.256229580105
0.138935537744
2.56908765575
0.186919022897
0.250616491125
0.146333727206
0.139007329451
1.77433064402
0.00506670100575
0.150323773868
0.227843846794
2.00413723215
0.153610962457
0.142299812866
0.214288368009
0.149096506115
1.58429373622
0.135537773028
0.1565873575
0.195548911439
0.15097526566
1.74397883965
0.164399879702
0.214728886623
0.200673037651
0.0145513015983
0.110079618924
0.0676900445149
0.206856208081
1.84371929032
0.21137035964
0.247941995107
0.24134631395
0.202955011135
2.83332721736
2.99111755461
2.40879237647
0.0794440456258
0.122127147717
0.272161651889
0.0804499932212
0.154351750825
0.231133250592
0.931569650171
0.141107261249
0.22534634913
2.69782573471
1.79951086795
0.171785224087
0.119522841337
1.70050039629
0.161517054583
1.3202699438
0.464654552523
0.193576658807
0.108258936738
1.62793877342
0.0942215665336
0.133078539926
0.23787050281
0.0282244291477
0.10567293569
0.0267755038436
2.20892167653
0.0906246444944
0.979260323983
2.15187982662
1.49979824622
1.56705500845
0.16152749903
0.30595385847
2.37496114207
0.43163469962
0.107350891059
1.78954019755
0.0945847458806
0.0864462009866
0.156805436751
1.8873577623
0.120455985743
1.69664514529
0.240261402259
0.0747757109614
0.169988582905
2.21641094407
0.148845415636
2.43640055109
0.228189465993
0.221452003407
0.19465173922
2.71292673739
0.184486438931
0.332470264086
0.118784441421
0.248361739001
1.45342187516
0.07505457312
2.37103918572
0.356374051625
1.73254147635
0.158376541883
1.51222092522
0.929272918565
0.0912379438202
0.259038279198
-0.0650009877733
0.207600400107
0.136612141376
1.66063970781
1.25188880749
0.135957930242
0.167100265479
1.18721259239
0.195189494527
0.0777319178175
0.29231689111
2.2638359608
0.239196208394
0.101261831921
0.136525228575
0.212137204956
0.304059333704
0.141590937469
2.33490253223
2.36565795699
0.140103111052
0.149459777052
0.352276598642
2.7361731254
-0.00659610272942
0.199509107046
0.0873128528102
0.15522009667
4.51659902746
2.54462555884
0.277426507469
0.0541186155409
3.70372034004
0.145901332489
0.194450952425
3.33918147034
2.60695288033
0.235783551975
0.146469210886
0.168781140259
1.01802655185
0.165819872951
0.143496938617
0.159202891031
0.0774911912331
0.184664344083
0.145535770659
0.497203282512
2.54474049344
0.393535078876
0.152804871842
0.380479513386
1.81420619452
3.00098783712
0.173209219396
0.0604843780298
0.736494178941
0.203487248359
0.125188999027
0.175284072276
0.196265679546
0.193947161688
0.180552870009
0.167405950486
0.195108326656
0.140415899523
0.0640114632837
1.66877610521
1.21353207688
1.79847081686
2.72223314578
0.147233158596
0.0709844273069
2.80771670071
0.412373365241
0.915928923526
0.206708373464
1.8965004148
0.12473441921
0.264936539839
0.867429708156
0.211073796253
0.610398087485
2.00320274803
2.37294863629
4.36803183168
0.211139195882
0.151388379344
2.31939871982
0.206041009633
2.63320344664
1.4554096427
0.17984653481
0.256252623123
1.67869035437
0.393827810022
0.178410587101
1.815609908
2.385481144
2.92567164397
0.124251618719
0.1267740403
1.3305325746
0.254221386194
0.293568532015
3.31256186994
0.162571570813
0.190162543032
0.0973597778621
0.645586630387
0.219451719994
0.210897165108
0.168924058493
1.91111650286
0.205478442364
0.146235104313
1.88095758184
1.1044376128
3.4118816562
0.213687863396
0.09691168785
0.178981065251
1.81384954657
0.220941036046
0.196952444255
0.420591169646
0.195809020377
0.0472075220106
2.49475029038
1.40566122768
0.0717320838581
-0.0134892624105
0.175545996257
0.297882637276
0.439517658844
1.81111869641
0.0592704268401
0.111153996782
0.199091535494
1.66415905788
0.092721129123
4.46126877345
2.69857058399
0.0693342348755
0.056023318941
0.222736604834
0.138720658638
1.60294720307
0.820245389287
0.0710143451144
0.180619927991
0.086141709314
0.245553437191
0.399999610379
1.4125902599
0.0913476114944
0.330429544822
0.11647255627
0.283239209501
0.0985136642621
0.14592973244
0.480438804865
0.283223978047
0.124769246024
3.84815505816
0.207491324873
0.152609521099
0.27708525237
2.2294277569
0.69978533501
0.146506690955
0.239384233752
2.45009910631
0.129451966119
0.230259565311
0.125490890414
1.34658958479
0.247415495974
1.85968661722
0.601759069604
0.186935026882
0.101741701943
0.264059749111
0.129853389659
0.260764594106
0.259369915566
0.231211611595
0.0520466421812
0.000971309564883
0.192120737532
0.107327641128
0.0758801461615
0.61889653551
2.46754822175
0.173616679686
0.088786889065
1.22052573258
1.39000968508
1.49681256718
2.18676088698
1.81650367162
0.0604819465495
0.105331311124
0.0944873755433
0.0488543408956
2.90495158734
1.92632021393
2.2832459716
0.141927629438
0.100198320476
0.0967031060764
2.57787115852
0.192062280436
0.10652698578
0.0397611383727
0.195917523363
0.469544825586
4.02816417836
0.310423965405
0.169371724743
3.30987475212
2.87847139601
0.0862374133057
0.0545470660844
0.181104996732
2.83311731458
0.141075408232
0.287447668642
0.138482915942
0.188160966356
0.136320008208
2.42392898859
0.10918157176
0.126284123585
0.140974890409
0.528973175368
0.278265635754
2.19364734553
0.216195081549
0.208303060084
0.203546681072
0.21544892196
0.163216215365
3.71255056752
2.82603083684
0.182125714215
0.130443075355
0.15044880653
0.152016688984
1.02411127185
0.359328641703
1.92906109372
0.125872897697
1.83982048775
0.069579745927
1.97158791374
0.309890889863
1.81745054766
0.212708205539
0.354499629209
0.0495875808301
0.222052172411
0.198243895636
0.292098679554
0.224859961082
0.883983630503
0.403003817747
0.672697985181
0.151312670183
0.560775210637
0.14114360583
1.96096941241
2.40095488866
0.864942387551
0.748220803234
0.252648748055
1.18465776221
0.0195184669363
1.85377572899
0.0847321874091
0.946901786062
0.189011420729
2.4522577331
2.00428426284
0.160242740879
0.285891652041
0.0229761799434
0.104210856929
2.05628097716
0.171984411345
0.267894278779
0.150335551231
0.240625960224
0.13880429226
0.220215393887
0.160980284201
0.0976561317935
0.165306857724
0.314374343773
1.80784554579
0.0882988808398
0.400340206483
0.264413643631
1.38172814653
0.451331854077
0.145401756822
0.127238281303
0.207755718659
2.00346637672
0.906610685089
2.39390081113
0.528498615282
0.0493722892318
0.336903051667
0.0599720349506
0.196513718756
0.122092647625
0.204514327758
0.453940050414
0.0989794717616
0.156064554214
1.81264636916
1.80514850244
0.139290576354
4.638737541
0.24220186853
1.9882172826
0.215727184873
1.56959728551
1.12316218061
0.130345742481
0.268112566127
0.046997835735
0.0738907889111
0.0839478605788
0.172892340824
0.149059397324
2.47778107952
0.425581377237
1.58015874563
1.21606851878
0.217756839057
0.197003228761
0.213766505738
1.65426493764
1.43620321527
1.76640943669
0.57257870101
0.18054823147
0.271607645231
0.0220823344663
0.100522184577
0.181661036641
0.0901187811127
0.0440649269153
0.400289927296
3.75894693679
0.114716853597
1.03417185925
0.230022607022
0.269001320965
0.103547690991
0.0699526349581
0.18361001384
0.103560101735
0.249890933907
3.06709990397
3.2022036843
0.253022222291
0.102947955989
2.2672060522
0.207838810486
0.201115801877
0.133438034837
3.11195198679
1.97113299204
0.175676742765
2.07300320074
0.190731988528
0.0505893016495
0.166664041741
0.148845605801
3.06142908623
2.0015234281
0.164440814244
3.05768793304
1.69442958235
0.0895870615277
0.135283286294
0.220081233163
0.0869942657643
2.02931681096
0.0683090238265
2.35114932444
2.6611341948
1.93577145614
0.160724355437
0.143456042511
0.0645102623808
0.157907986262
0.309438441865
1.90057047412
0.089865337451
2.77698294718
0.271249028166
0.418526302328
0.903226313579
0.0635357863486
0.146554622615
0.112550336653
0.159262191652
0.276335476545
2.50559726234
0.157479171056
0.0974999174361
0.0631914674116
1.10792654999
0.350396957111
0.145321168415
0.537022059733
0.149471066342
0.1912650438
0.2296252628
0.168355273263
2.08818885424
0.103232529774
3.00148804382
0.0630040734381
2.17352333647
0.101752867736
1.97230374232
0.949955497706
1.49427110506
1.03409238024
0.455416301777
2.66604909926
0.150183363721
0.173566425357
-0.0105678480704
0.0781117007926
0.213916318173
0.125340051443
0.125865823495
2.54965982415
0.148336963673
0.182000925509
3.23240322665
2.5438362205
0.102864827309
0.109247334971
0.174810431656
0.111580616635
0.137209008949
1.22826984715
3.57619195948
0.118634043972
0.995776943363
1.73624641114
0.0638502653788
0.0928885407324
2.90542956799
0.255781746
0.17269182264
0.117200814734
1.60330648139
0.138578877622
1.44330782064
1.60295184619
1.4797237509
0.253517373474
0.0183938290474
0.223669748468
0.202517528375
0.117079285959
0.0721537036499
2.26297590947
0.244633151769
0.149526565226
0.20507610497
0.205585974359
0.469108875221
1.92621785712
1.50648975177
2.34771705792
3.75516613909
3.76575948141
1.51277104602
0.972460736698
3.50491295958
0.215240813469
0.24133933364
1.47229031621
1.53632195966
0.211495508173
0.165277731276
0.143979136917
0.244815704775
0.0875001560124
0.0716011960224
0.296636275823
2.18960189049
0.0457146734953
2.15838461942
0.167692445294
0.150238215102
0.282106076522
0.11778209313
0.0221718825477
0.398107602525
1.53371026908
0.896213452299
2.04606615578
1.32615065525
1.65737831049
0.133507379966
1.7422489094
0.118054714923
1.93881186623
0.286222368541
0.119650161282
0.177605547536
0.075255747058
0.0701682436182
1.4570978658
0.123452689482
0.077984958002
0.357750590197
0.129721986868
0.102580012759
0.165340355148
0.275263520502
0.228890828553
0.0667806118546
1.96330729502
0.407187595373
0.136569559818
0.450636376078
0.152477823534
0.203919272345
1.97075685224
0.339880573797
0.224668389062
0.134623422064
0.883193351266
0.171947333172
0.197276014677
0.192047533161
0.23624323922
0.170677329432
0.270229222734
0.260532734737
0.207613841004
0.133226916776
1.48600649798
2.14038836315
0.0551192417484
0.452582623221
1.41483016947
0.132818122325
1.83896349242
0.151218894276
0.0580482481291
0.611735041572
0.28607382494
0.266483570749
0.193496625292
-0.00111595475402
0.138351671602
0.135818821262
2.45867129022
0.0631440217434
0.189942727121
0.167910789305
0.17210235568
0.227007275562
1.21642145275
0.792323883875
1.44331442481
2.59885554459
0.252414763396
0.0251301890903
0.237444389261
0.167967444747
-0.00282336401164
2.37566800719
0.131188329471
0.224802311077
0.107462635739
0.166390425689
0.495838089415
0.110836645535
0.101964050182
1.76681139931
2.11144013822
0.232302931019
1.5038002436
2.5534885453
1.94876749685
0.246168907948
0.209485232317
0.222728281858
0.250089779037
0.106870749867
1.9798940446
0.156832133788
0.126140732337
0.153178295744
0.486678350074
1.33893050388
0.14245046718
0.222572756781
2.50344478486
0.124774305458
0.108562884484
0.166966398659
0.248187302632
0.149222001056
0.127330540725
0.300020213635
1.73837591538
0.171777706384
0.171734299383
0.166079347422
1.52155414497
2.52980769692
0.140556291178
0.403885777746
1.30756362309
0.0917848965422
2.06544260177
0.219902865308
0.15683563286
3.19603867613
0.134288972631
0.574590639112
0.125672224282
0.0760886731568
0.138920576247
0.189517820454
0.133646256148
0.129484234403
0.100487522886
0.125725266881
0.186209418501
0.278388309613
0.0527697051467
0.261039005885
0.0905596208405
0.268276901991
0.240686730816
1.69583343393
2.21745543136
2.20589304804
0.821654802515
0.44294190931
0.120322973222
0.13256166214
0.190321178589
3.40224317022
0.428861086239
0.128907431118
0.598453534855
0.48837704279
0.81609209979
0.0469336231182
0.63492240434
1.02709192377
2.47150806458
0.0467798183598
0.260309485692
0.163457369741
2.18278754433
1.29338646935
0.185758772879
0.255566161837
0.199453127877
0.139778941309
1.91437107678
1.9108844125
0.254707915739
0.316389160414
2.77165814463
0.239971074733
0.182022365039
0.232594088305
0.635501820684
0.124418484578
1.43130168956
0.303708397323
0.344928090439
0.133083050501
2.11678047498
1.22140441741
0.152490320279
0.134566024891
0.175735680453
1.82950344833
1.43250884592
0.272965806896
2.4402133668
0.1607510681
0.137419116368
2.38304681764
0.266397694426
0.113496312638
0.190584107272
0.154322057329
0.422491322324
0.128614820311
0.048904622173
0.938082480846
2.17576687185
0.0701125673591
0.199515090092
0.290080076081
0.154377666109
0.383592396125
2.42272729909
2.37498528538
0.293507736245
0.0931319651394
0.180931331296
0.0938419105416
0.182698825283
2.73730119636
1.41877533693
1.59358459216
0.240312526862
1.6362668951
0.203069266269
1.63274428202
0.181524219742
0.241358796654
0.296607372624
0.936747367089
0.306112739604
0.18467608343
3.35096747833
0.532735021808
0.12541384885
0.239616865352
0.16984839459
0.141570702451
0.151672669248
0.135968718842
0.10387777604
0.27358083568
0.343971477524
2.28669338576
0.0717129678916
1.53589254925
0.894972423494
0.282898805138
0.257194655975
1.97598433772
0.120500661726
1.84939994034
0.0886033421962
2.51943375324
0.117464996161
0.242496168091
-0.012189331837
0.503667456705
0.160708483275
0.348489690618
0.0793063361186
0.429910349644
0.233676105291
1.40118579585
1.76666065619
0.0802196090112
0.223133747824
0.440768162034
0.16809196354
0.0218945547335
0.194783244208
2.08918242087
0.126104348564
0.307304218
0.125083269823
0.208098055344
0.0950298354752
1.37765049035
0.176823853339
0.363645089587
0.139436435837
0.0272927069927
2.73974125696
0.942817854172
2.63066656307
2.44400693956
0.668796500212
0.20380958578
0.181271697424
2.73728281242
0.0870031357924
0.126682789185
0.120797410073
0.080666365763
0.168495874698
0.127450522699
0.102679188773
0.143855928979
2.0602561865
0.115832860376
2.78243042107
0.173263103175
0.108477404701
0.26682576834
0.169368707864
0.150063405796
0.165419791959
4.4706625467
0.233783232655
0.0255688542733
1.49583078563
0.2147573412
0.204403857116
0.158027695664
0.27201255064
1.59664733137
0.122638602861
0.202364345492
0.342621684476
0.220088684575
0.29811420214
0.212754634781
0.14341885773
0.168943699052
0.185893368422
1.87820199137
0.196039820848
0.0979956474646
0.126898976369
0.133154612088
3.22336897232
1.73116202421
2.09292788696
0.195384618021
0.680962998804
2.26612367195
0.0922042025065
-0.0302275595466
2.10210340353
0.062953061962
1.95141237534
2.16844749405
0.26991867436
0.0705800782559
2.67953807221
0.342654847891
2.05119982184
0.12530671584
0.0289566442471
0.0732710976871
0.122039554445
0.139647342312
0.15581097842
0.116797712007
0.194887170657
0.346347004774
1.47711870074
0.225446198355
0.0832236605429
1.04180402824
0.0593963880678
0.261374569195
0.102783554979
0.175065028752
0.164884815994
0.246868992878
2.78456479424
0.310747153492
0.257688365068
0.227514468292
0.202472753169
0.168040820251
0.161833639702
0.361616625866
1.65979841851
1.99804728769
1.73880808304
0.215792755386
0.104326856517
0.226185594627
1.70147675379
0.115154983717
0.083472114037
2.75431747435
2.25194660181
0.0964919541707
0.549159613914
1.65725865496
0.170888445064
0.183219855768
0.236778359525
0.221412708156
3.26533117992
0.0187067310264
0.0772061944033
0.0701628683953
1.24440536159
2.36373419153
0.19618121233
0.705830838712
0.125684593611
0.60166581382
0.156072958021
0.136399154636
0.163411487449
0.199772672332
0.16688225168
0.243573853058
0.126573522932
0.120747220662
0.238969382985
0.285545718174
0.0858779624434
1.82206790491
0.141766105756
1.60762914997
0.295316896194
0.149185421033
1.31121365874
0.0799087454635
0.169348129249
0.194390306891
0.132046543958
1.82858471354
0.320781791302
0.189145849905
0.197467088215
0.178630529735
0.371977780466
3.38817327372
0.879609412273
0.112186999206
0.103365729867
1.64428063292
0.173224960669
0.241577185249
0.0990561853092
1.9146568006
3.83812950649
0.163758497717
0.386080261162
0.16446367774
1.23123135035
2.41467170254
0.146341433468
0.364434429032
1.12744571211
0.71971088078
1.39003759578
0.562873505041
2.20995380343
0.134420758143
0.154805058282
0.089306166773
0.196228821642
0.38617611767
0.0280518101332
0.204058177045
0.0212622102972
4.06258560426
1.54596817718
0.106477894659
0.403254795387
0.211978201655
2.39526980814
0.158122740218
0.31935615275
0.155738888275
0.162074484752
2.66339935679
0.317189237615
3.1792536579
0.0847318310792
2.32286584703
0.144046555441
0.0443046700995
0.136912271645
0.219548128978
0.207729397932
2.36445051231
0.219516335224
0.206203303944
2.3758245036
2.59599463905
0.0220565268431
1.00658469598
0.0918420825763
0.259247936406
1.74622345426
1.86952393449
2.23959370925
0.115217579495
0.295347364687
0.822073029664
1.82715282444
0.11319517043
2.8036635984
0.0972393839687
0.545572586908
-0.0151121603105
0.200873092621
0.180009250144
0.0714038465269
0.205827750094
0.138090730888
0.233492517036
0.0546301983164
2.80199539899
0.0564003212799
0.11685321287
0.216524136855
0.200945797665
0.051611254544
2.4216246214
0.154881473142
0.761430670276
0.157256795747
0.275078917626
0.245847168568
0.0967123260496
2.49445605764
0.247122639097
0.112980974716
0.973517081889
0.0737739431608
0.142639925832
0.107943168781
4.25081668991
0.392184731162
0.251195893788
0.193735171484
1.00285391
0.518452653873
3.31139099186
0.121748116378
0.0677521157451
0.154985206376
2.42054487391
2.33785376883
0.327030592158
0.159958463762
0.158181839522
0.0736549546809
1.37003606766
0.143393300442
1.99813935385
0.110061696928
0.452369380207
0.150176577198
0.0547600887325
0.122016928251
0.0916941814137
0.240641149577
0.444366320477
0.106234129809
0.121486778968
1.7208245268
2.03777091531
0.236210969587
2.24547125783
0.068811253449
0.218720884289
0.0874332877892
3.01347881778
0.145921864227
0.129057761713
1.1922401738
2.09497129316
0.263642841479
2.8773054488
0.119741220371
2.20648163166
2.49147473305
0.195228089212
2.30903893498
0.359223010582
0.0576189614563
0.152073175462
1.50030637199
1.89902181746
0.204851899297
2.18444047679
3.51653204166
0.413221281815
0.162489146926
2.32252531803
0.0962591459195
0.0576046423348
0.13176149399
0.112148132676
0.089106637979
2.37198526833
2.20022739468
1.762378328
0.142286773307
0.0599563639675
2.06778309188
0.177475109809
0.0835755272804
0.0999751106315
3.93668626247
0.295446052907
2.42762203145
0.0711133830249
0.332285896521
4.1618038899
0.130618945508
0.0926517721837
1.68050358855
1.46529497034
1.62904176195
0.133373725318
0.182022466638
3.27111486376
0.154939811296
0.0848205178478
0.154889508083
0.80860129706
1.66692291602
2.89807825327
0.201505587922
0.217089318303
1.41665569577
0.178050817762
0.288942419621
0.211428111576
0.686276494986
0.206761882163
0.8545115262
0.0983416582839
0.0834368887662
0.238644769368
0.0632518092774
0.212080535504
0.150125804907
0.391940329336
1.61155156706
0.851853825238
0.150932920036
0.307778408586
0.085188437681
0.157553706759
0.12863064621
0.110151584388
2.98164543416
1.71599474488
0.163917677175
2.51738280201
0.844311291203
0.300449743521
0.150572713236
1.87005488904
0.165746723065
0.942491963584
0.27800227577
1.08171015304
0.562096079262
1.60182187953
1.07072221758
0.219834330998
3.51599542205
2.99006210006
0.198601212538
0.490270022263
0.282745585379
0.404604441914
0.197133226265
0.338064109601
2.55772623341
0.0634528955038
0.268910119051
0.155923868982
0.10189224079
0.126884856444
0.0134229429409
0.160350069359
0.0465643515265
2.37544858305
0.155168896803
2.03019045091
0.0546994258858
0.0604361680118
3.052047997
0.0542207895082
0.197498263579
1.63451893932
0.0937275458558
0.0807412352471
0.186226527579
0.210993043711
0.287317354349
1.18708143252
0.184923768099
0.133001710653
0.192005617759
0.228492387379
0.269045850911

